An O(1) Solution to the Prefix Sum Problem on a Specialized Memory Architecture

In this paper we study the Prefix Sum problem introduced by Fredman. We show that it is possible to perform both update and retrieval in O(1) time simultaneously under a memory model in which individual bits may be shared by several words. We also show that two variants (generalizations) of the problem can be solved optimally in $\Theta(\lg N)$ time under the comparison based model of computation.

==> tree.eepic <==
\setlength{\unitlength}{0.00045833in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(9681,2885)(0,-10)
\path(9613,12)(9012,12)(9012,462)
	(9613,462)(9613,12)
\put(613,912){\ellipse{302}{302}}
\put(1812,912){\ellipse{302}{302}}
\put(3011,912){\ellipse{302}{302}}
\put(4213,912){\ellipse{302}{302}}
\put(5412,912){\ellipse{302}{302}}
\put(7813,912){\ellipse{302}{302}}
\put(9012,912){\ellipse{302}{302}}
\put(8414,1512){\ellipse{302}{302}}
\put(3612,1512){\ellipse{302}{302}}
\put(1211,1512){\ellipse{302}{302}}
\put(2413,2113){\ellipse{302}{302}}
\put(6614,912){\ellipse{302}{302}}
\put(6013,1512){\ellipse{302}{302}}
\put(7212,2113){\ellipse{302}{302}}
\put(4813,2711){\ellipse{302}{302}}
\path(613,12)(12,12)(12,462)
	(613,462)(613,12)
\path(1211,12)(613,12)(613,462)
	(1211,462)(1211,12)
\path(1812,12)(1211,12)(1211,462)
	(1812,462)(1812,12)
\path(2413,12)(1812,12)(1812,462)
	(2413,462)(2413,12)
\path(3011,12)(2413,12)(2413,462)
	(3011,462)(3011,12)
\path(3612,12)(3011,12)(3011,462)
	(3612,462)(3612,12)
\path(4213,12)(3612,12)(3612,462)
	(4213,462)(4213,12)
\path(4813,12)(4213,12)(4213,462)
	(4813,462)(4813,12)
\path(5412,12)(4813,12)(4813,462)
	(5412,462)(5412,12)
\path(6013,12)(5412,12)(5412,462)
	(6013,462)(6013,12)
\path(6614,12)(6013,12)(6013,462)
	(6614,462)(6614,12)
\path(7212,12)(6614,12)(6614,462)
	(7212,462)(7212,12)
\path(7813,12)(7212,12)(7212,462)
	(7813,462)(7813,12)
\path(8414,12)(7813,12)(7813,462)
	(8414,462)(8414,12)
\path(9012,12)(8414,12)(8414,462)
	(9012,462)(9012,12)
\path(311,462)(613,761)(912,462)
\path(1513,462)(1812,761)(2111,462)
\path(2712,462)(3011,761)(3313,462)
\path(3912,462)(4213,761)(4512,462)
\path(5113,462)(5412,761)(5713,462)
\path(6312,462)(6614,761)
\path(6614,761)(6913,462)
\path(7514,462)(7813,761)(8112,462)
\path(8713,462)(9012,761)(9314,462)
\path(9012,1062)(8414,1362)(7813,1062)
\path(6614,1062)(6013,1362)(5412,1062)
\path(4213,1062)(3612,1362)(3011,1062)
\path(1812,1062)(1211,1362)(613,1062)
\path(1211,1663)(2413,1962)(3612,1663)
\path(6013,1663)(7212,1962)(8414,1663)
\path(7212,2262)(4813,2563)(2413,2262)
\put(1137,1437){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$\nu_4$}}}
\put(5937,1437){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$\nu_6$}}}
\put(8337,1437){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$\nu_7$}}}
\put(1737,837){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$\nu_9$}}}
\put(2337,2037){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$\nu_2$}}}
\put(4737,2637){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$\nu_1$}}}
\put(7137,2037){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$\nu_3$}}}
\put(3537,1437){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$\nu_5$}}}
\put(2862,837){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$\nu_{10}$}}}
\put(4062,837){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$\nu_{11}$}}}
\put(5262,837){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$\nu_{12}$}}}
\put(6462,837){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$\nu_{13}$}}}
\put(7662,837){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$\nu_{14}$}}}
\put(8862,837){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$\nu_{15}$}}}
\put(537,837){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$\nu_8$}}}
\put(762,162){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$1$}}}
\put(1962,162){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$3$}}}
\put(2562,162){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$4$}}}
\put(3162,162){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$5$}}}
\put(3762,162){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$6$}}}
\put(4362,162){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$7$}}}
\put(5562,162){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$9$}}}
\put(6162,162){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$10$}}}
\put(6762,162){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$11$}}}
\put(7362,162){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$12$}}}
\put(7962,162){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$13$}}}
\put(8562,162){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$14$}}}
\put(162,162){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$0$}}}
\put(1362,162){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$2$}}}
\put(9162,162){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$15$}}}
\put(9312,837){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$14$}}}
\put(8112,837){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$12$}}}
\put(2712,2037){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$0 \oplus 1 \oplus 2 \oplus 3$}}}
\put(5112,2637){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$0 \oplus 1 \oplus 2 \oplus 3 \oplus 4 \oplus 5 \oplus 6 \oplus 7$}}}
\put(7512,2037){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$8 \oplus 9 \oplus 10 \oplus 11$}}}
\put(1512,1437){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$0 \oplus 1$}}}
\put(3912,1437){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$4 \oplus 5$}}}
\put(6312,1437){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$8 \oplus 9$}}}
\put(8712,1437){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$12 \oplus 13$}}}
\put(6912,837){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$10$}}}
\put(5712,837){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$8$}}}
\put(4512,837){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$6$}}}
\put(3312,837){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$4$}}}
\put(2112,837){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$2$}}}
\put(912,837){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$0$}}}
\put(4962,162){\makebox(0,0)[lb]{{\SetFigFont{7}{8.4}{\familydefault}{\mddefault}{\updefault}$8$}}}
\end{picture}
}

